Nearest Neighbour Decoding and Pilot-Aided Channel Estimation in Stationary Gaussian Flat-Fading Channels

We study the information rates of non-coherent, stationary, Gaussian, multiple-input multiple-output (MIMO) flat-fading channels that are achievable with nearest neighbour decoding and pilot-aided channel estimation. In particular, we analyse the behaviour of these achievable rates in the limit as the signal-to-noise ratio (SNR) tends to infinity. We demonstrate that nearest neighbour decoding and pilot-aided channel estimation achieves the capacity pre-log - which is defined as the limiting ratio of the capacity to the logarithm of SNR as the SNR tends to infinity - of non-coherent multiple-input single-output (MISO) flat-fading channels, and it achieves the best so far known lower bound on the capacity pre-log of non-coherent MIMO flat-fading channels.

==> outline.dat <==
GMI Pre-log for MIMO and MAC with Pilot-Aided Channel Estimation

Introduction

First point
- Coherent systems over non-coherent capacity grow with log SNR
- Achievable using nearest neighbour decoder
- Capacity is achieved using Gaussian inputs
- Requires genie that provides perfect fading knowledge for each channel uses

Second point
- Due to time-varying nature of the channel, genie is difficult to provide a perfect CSI
- Our approach establish CEE and supply the outputs to the nearest neighbour decoder.
- Separate processing
- CEE is imperfect -> mismatched decoding.

Third point 
pilot assisted 
- Giannakis: - MMSE estimation
             - Pilot placement and the optimum rate

- Lozano : - LB to capacity
           - snr scaling 
           - optimal pre-log for SISO

- Lapidoth: - Upper bound to pre-log
            - peak power

Fourth point 
- This paper -> achievable rates with CEE and nearest neighbour.
- Focus on i.i.d. inputs -> GMI is optimal -> mismatched decoding
- Focus on high SNR and pre-log, gmi pre-log
- Gaussian vs. Continuous inputs
- Peak power 

Fifth point (results)
- MIMO pre-log 
- optimal SISO (Lapidoth), optimal MISO (Tobi), best LB (Etkin n Tse)
- MAC channels vs TS
- SISO: TS > MAC
- SIMO: TS <? MAC: interplay Doppler


System Model

Channel Model
- Define H, Z

Encoder: codes + pilot insertion

Decoder: estimate + nearest neighbour

Preliminaries

Probability of error and GMI


Results

Detail analysis on GMI + CEE
- Undersampled process
- Condition

Pre-log 
- pre-log for MIMO
- implication for SISO, MISO, LB MIMO

MAC
- Rate for individual users
- Sum rate
- Sum rate pre-log < sum rate pre-log TS
- Sum rate pre-log ?> sum rate pre-log TS

  




